nanoBench: A Low-Overhead Tool for Running Microbenchmarks on x86 Systems

We present nanoBench, a tool for evaluating small microbenchmarks using hardware performance counters on Intel and AMD x86 systems. Most existing tools and libraries are intended to either benchmark entire programs, or program segments in the context of their execution within a larger program. In contrast, nanoBench is specifically designed to evaluate small, isolated pieces of code. Such code is common in microbenchmark-based hardware analysis techniques. Unlike previous tools, nanoBench can execute microbenchmarks directly in kernel space. This allows to benchmark privileged instructions, and it enables more accurate measurements. The reading of the performance counters is implemented with minimal overhead avoiding functions calls and branches. As a consequence, nanoBench is precise enough to measure individual memory accesses. We illustrate the utility of nanoBench at the hand of two case studies. First, we briefly discuss how nanoBench has been used to determine the latency, throughput, and port usage of more than 13,000 instruction variants on recent x86 processors. Second, we show how to generate microbenchmarks to precisely characterize the cache architectures of eleven Intel Core microarchitectures. This includes the most comprehensive analysis of the employed cache replacement policies to date.

==> ivb_l3.txt <==
x	B0	B1	B2	B3	B4	B5	B6	B7	B8	B9	B10	B11
0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
1	4.0	60.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
2	4.0	56.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
3	4.0	53.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
4	4.0	49.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
5	4.0	45.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
6	4.0	42.0	61.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
7	4.0	39.0	61.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
8	4.0	35.0	60.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
9	4.0	31.0	60.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
10	4.0	31.0	56.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
11	4.0	31.0	53.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
12	4.0	28.0	52.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
13	4.0	25.0	51.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
14	4.0	22.0	51.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
15	4.0	22.0	47.0	61.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
16	4.0	21.0	45.0	61.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
17	4.0	19.0	43.0	60.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
18	4.0	17.0	41.0	59.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
19	4.0	17.0	38.0	59.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
20	4.0	15.0	35.0	59.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
21	4.0	13.0	35.0	57.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
22	4.0	11.0	35.0	57.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
23	4.0	9.0	33.0	56.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
24	4.0	8.0	31.0	56.0	64.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0
25	4.0	8.0	29.0	53.0	64.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0
26	4.0	6.0	29.0	51.0	64.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0
27	4.0	6.0	27.0	49.0	64.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0
28	4.0	6.0	25.0	49.0	64.0	60.0	64.0	64.0	64.0	64.0	64.0	64.0
29	4.0	4.0	24.0	48.0	64.0	60.0	64.0	64.0	64.0	64.0	64.0	64.0
30	4.0	4.0	23.0	46.0	64.0	60.0	64.0	64.0	64.0	64.0	64.0	64.0
31	4.0	4.0	23.0	45.0	64.0	59.0	63.0	64.0	64.0	64.0	64.0	64.0
32	4.0	4.0	19.0	43.0	64.0	57.0	64.0	64.0	64.0	64.0	64.0	64.0
33	4.0	4.0	18.0	41.0	64.0	58.0	63.0	64.0	64.0	64.0	64.0	64.0
34	4.0	4.0	18.0	40.0	64.0	56.0	62.0	64.0	64.0	64.0	64.0	64.0
35	4.0	4.0	17.0	36.0	64.0	54.0	63.0	64.0	64.0	64.0	64.0	64.0
36	4.0	4.0	16.0	34.0	64.0	54.0	62.0	64.0	64.0	64.0	64.0	64.0
37	4.0	4.0	15.0	34.0	64.0	53.0	61.0	64.0	64.0	64.0	64.0	64.0
38	4.0	4.0	13.0	32.0	64.0	52.0	62.0	64.0	64.0	64.0	64.0	64.0
39	4.0	4.0	12.0	31.0	64.0	51.0	62.0	64.0	64.0	64.0	64.0	64.0
40	4.0	4.0	11.0	29.0	64.0	49.0	60.0	64.0	64.0	64.0	64.0	64.0
41	4.0	4.0	10.0	27.0	64.0	49.0	60.0	64.0	64.0	64.0	64.0	64.0
42	4.0	4.0	10.0	27.0	64.0	47.0	60.0	64.0	64.0	64.0	64.0	64.0
43	4.0	4.0	9.0	24.0	64.0	45.0	60.0	64.0	64.0	64.0	64.0	64.0
44	4.0	4.0	8.0	24.0	64.0	44.0	59.0	64.0	64.0	64.0	64.0	64.0
45	4.0	4.0	8.0	21.0	64.0	43.0	58.0	64.0	64.0	64.0	64.0	64.0
46	4.0	4.0	8.0	20.0	64.0	41.0	56.0	63.0	64.0	64.0	64.0	64.0
47	4.0	4.0	4.0	20.0	64.0	41.0	57.0	63.0	64.0	64.0	64.0	64.0
48	4.0	4.0	4.0	17.0	64.0	40.0	56.0	64.0	64.0	64.0	64.0	64.0
49	4.0	4.0	4.0	18.0	64.0	38.0	55.0	63.0	64.0	64.0	64.0	64.0
50	4.0	4.0	5.0	17.0	64.0	36.0	53.0	62.0	64.0	64.0	64.0	64.0
51	4.0	4.0	5.0	17.0	64.0	35.0	51.0	61.0	64.0	64.0	64.0	64.0
52	4.0	4.0	4.0	17.0	64.0	34.0	50.0	60.0	64.0	64.0	64.0	64.0
53	4.0	4.0	4.0	17.0	64.0	33.0	49.0	59.0	64.0	64.0	64.0	64.0
54	4.0	4.0	4.0	13.0	64.0	31.0	48.0	60.0	64.0	64.0	64.0	64.0
55	4.0	4.0	5.0	14.0	64.0	30.0	46.0	59.0	63.0	64.0	64.0	64.0
56	4.0	4.0	5.0	15.0	64.0	29.0	45.0	58.0	62.0	64.0	64.0	64.0
57	4.0	4.0	4.0	14.0	64.0	28.0	44.0	55.0	62.0	64.0	64.0	64.0
58	4.0	4.0	4.0	13.0	64.0	28.0	43.0	54.0	61.0	64.0	64.0	64.0
59	4.0	4.0	4.0	14.0	64.0	27.0	41.0	53.0	60.0	64.0	64.0	64.0
60	4.0	4.0	4.0	13.0	64.0	26.0	41.0	52.0	60.0	64.0	64.0	64.0
61	4.0	4.0	4.0	13.0	64.0	25.0	39.0	51.0	59.0	64.0	64.0	64.0
62	4.0	4.0	4.0	13.0	64.0	25.0	38.0	50.0	59.0	64.0	64.0	64.0
63	4.0	4.0	4.0	11.0	64.0	24.0	38.0	50.0	59.0	64.0	64.0	64.0
64	4.0	4.0	4.0	12.0	64.0	24.0	37.0	49.0	59.0	64.0	64.0	64.0
65	4.0	4.0	4.0	10.0	64.0	23.0	35.0	49.0	57.0	62.0	64.0	64.0
66	4.0	4.0	4.0	10.0	64.0	22.0	34.0	47.0	56.0	62.0	64.0	64.0
67	4.0	4.0	4.0	10.0	64.0	20.0	33.0	46.0	57.0	62.0	64.0	64.0
68	4.0	4.0	4.0	10.0	64.0	20.0	33.0	45.0	55.0	62.0	64.0	64.0
69	4.0	4.0	4.0	9.0	64.0	19.0	31.0	44.0	54.0	62.0	64.0	64.0
70	4.0	4.0	4.0	10.0	64.0	18.0	30.0	44.0	55.0	60.0	63.0	64.0
71	4.0	4.0	4.0	7.0	64.0	18.0	29.0	42.0	53.0	60.0	62.0	64.0
72	4.0	4.0	4.0	8.0	64.0	17.0	28.0	42.0	52.0	62.0	64.0	64.0
73	4.0	4.0	4.0	8.0	64.0	15.0	29.0	41.0	51.0	61.0	62.0	64.0
74	4.0	4.0	4.0	8.0	64.0	14.0	27.0	41.0	51.0	58.0	62.0	64.0
75	4.0	4.0	4.0	8.0	64.0	15.0	25.0	40.0	50.0	58.0	63.0	64.0
76	4.0	4.0	4.0	4.0	64.0	14.0	26.0	39.0	49.0	57.0	62.0	64.0
77	4.0	4.0	4.0	4.0	64.0	12.0	24.0	37.0	50.0	58.0	62.0	64.0
78	4.0	4.0	4.0	4.0	64.0	11.0	24.0	37.0	49.0	57.0	62.0	63.0
79	4.0	4.0	4.0	4.0	64.0	11.0	22.0	36.0	48.0	57.0	61.0	62.0
80	4.0	4.0	4.0	5.0	64.0	11.0	22.0	35.0	47.0	55.0	62.0	62.0
81	4.0	4.0	4.0	6.0	64.0	10.0	21.0	34.0	46.0	55.0	60.0	62.0
82	4.0	4.0	4.0	6.0	64.0	10.0	21.0	32.0	45.0	54.0	62.0	62.0
83	4.0	4.0	4.0	6.0	64.0	10.0	18.0	31.0	44.0	55.0	60.0	62.0
84	4.0	4.0	4.0	6.0	64.0	10.0	18.0	30.0	43.0	55.0	61.0	62.0
85	4.0	4.0	4.0	4.0	64.0	8.0	18.0	29.0	42.0	53.0	60.0	62.0
86	4.0	4.0	4.0	4.0	64.0	8.0	18.0	28.0	42.0	53.0	59.0	62.0
87	4.0	4.0	4.0	5.0	64.0	8.0	17.0	27.0	40.0	52.0	57.0	62.0
88	4.0	4.0	4.0	4.0	64.0	7.0	15.0	27.0	39.0	51.0	58.0	60.0
89	4.0	4.0	4.0	4.0	64.0	9.0	14.0	26.0	40.0	49.0	56.0	61.0
90	4.0	4.0	4.0	4.0	64.0	6.0	14.0	25.0	38.0	49.0	56.0	60.0
91	4.0	4.0	4.0	5.0	64.0	8.0	13.0	25.0	37.0	48.0	56.0	60.0
92	4.0	4.0	4.0	5.0	64.0	6.0	14.0	24.0	36.0	47.0	55.0	60.0
93	4.0	4.0	4.0	5.0	64.0	8.0	12.0	24.0	35.0	47.0	56.0	59.0
94	4.0	4.0	4.0	4.0	64.0	6.0	13.0	21.0	34.0	46.0	54.0	60.0
95	4.0	4.0	4.0	4.0	64.0	7.0	11.0	21.0	32.0	45.0	53.0	60.0
96	4.0	4.0	4.0	4.0	64.0	6.0	11.0	20.0	32.0	44.0	53.0	59.0
97	4.0	4.0	4.0	4.0	64.0	6.0	11.0	20.0	31.0	43.0	52.0	58.0
98	4.0	4.0	4.0	4.0	64.0	5.0	9.0	18.0	30.0	43.0	52.0	58.0
99	4.0	4.0	4.0	4.0	64.0	6.0	10.0	18.0	29.0	42.0	52.0	58.0
100	4.0	4.0	4.0	4.0	64.0	5.0	8.0	18.0	27.0	40.0	51.0	56.0
101	4.0	4.0	4.0	4.0	64.0	5.0	8.0	17.0	27.0	40.0	49.0	56.0
102	4.0	4.0	4.0	4.0	64.0	6.0	10.0	18.0	27.0	40.0	49.0	55.0
103	4.0	4.0	4.0	4.0	64.0	5.0	8.0	16.0	27.0	38.0	48.0	55.0
104	4.0	4.0	4.0	4.0	64.0	6.0	9.0	14.0	26.0	38.0	48.0	55.0
105	4.0	4.0	4.0	4.0	64.0	5.0	8.0	15.0	25.0	36.0	47.0	54.0
106	4.0	4.0	4.0	4.0	64.0	5.0	7.0	15.0	23.0	36.0	47.0	53.0
107	4.0	4.0	4.0	4.0	64.0	5.0	7.0	15.0	23.0	35.0	46.0	53.0
108	4.0	4.0	4.0	4.0	64.0	5.0	7.0	14.0	22.0	34.0	44.0	51.0
109	4.0	4.0	4.0	4.0	64.0	4.0	7.0	13.0	23.0	33.0	44.0	52.0
110	4.0	4.0	4.0	4.0	64.0	5.0	7.0	12.0	22.0	31.0	43.0	51.0
111	4.0	4.0	4.0	4.0	64.0	5.0	7.0	12.0	21.0	32.0	43.0	50.0
112	4.0	4.0	4.0	4.0	64.0	4.0	7.0	13.0	21.0	30.0	41.0	50.0
113	3.0	4.0	4.0	4.0	64.0	4.0	6.0	11.0	20.0	30.0	40.0	49.0
114	4.0	4.0	4.0	4.0	64.0	4.0	6.0	10.0	17.0	29.0	40.0	48.0
115	4.0	4.0	4.0	4.0	64.0	4.0	6.0	10.0	19.0	29.0	39.0	47.0
116	4.0	4.0	4.0	4.0	64.0	4.0	6.0	9.0	19.0	29.0	39.0	46.0
117	3.0	4.0	4.0	4.0	64.0	4.0	6.0	10.0	17.0	28.0	38.0	46.0
118	3.0	4.0	4.0	4.0	64.0	4.0	5.0	9.0	18.0	27.0	36.0	46.0
119	3.0	4.0	4.0	4.0	64.0	4.0	5.0	9.0	17.0	26.0	35.0	45.0
120	2.0	4.0	4.0	4.0	64.0	4.0	5.0	9.0	16.0	25.0	35.0	43.0
121	3.0	4.0	4.0	4.0	64.0	4.0	5.0	8.0	15.0	25.0	35.0	44.0
122	3.0	4.0	4.0	4.0	64.0	4.0	5.0	8.0	14.0	23.0	34.0	43.0
123	3.0	4.0	4.0	4.0	64.0	4.0	5.0	8.0	13.0	21.0	33.0	42.0
124	2.0	4.0	4.0	4.0	64.0	4.0	5.0	7.0	13.0	22.0	32.0	41.0
125	3.0	3.0	4.0	4.0	64.0	4.0	5.0	7.0	13.0	21.0	31.0	41.0
126	2.0	4.0	4.0	4.0	64.0	4.0	5.0	8.0	12.0	20.0	31.0	40.0
127	2.0	4.0	4.0	4.0	64.0	4.0	4.0	8.0	12.0	20.0	30.0	40.0
128	2.0	3.0	4.0	4.0	64.0	4.0	5.0	7.0	13.0	20.0	30.0	39.0
129	2.0	4.0	4.0	4.0	64.0	4.0	4.0	7.0	11.0	19.0	29.0	38.0
130	2.0	3.0	4.0	4.0	64.0	4.0	4.0	8.0	11.0	19.0	28.0	38.0
131	2.0	4.0	4.0	4.0	64.0	4.0	4.0	7.0	11.0	18.0	27.0	36.0
132	2.0	4.0	4.0	4.0	64.0	4.0	4.0	6.0	9.0	16.0	25.0	36.0
133	2.0	4.0	4.0	4.0	64.0	4.0	4.0	5.0	8.0	15.0	25.0	35.0
134	2.0	4.0	4.0	4.0	64.0	4.0	4.0	6.0	8.0	14.0	24.0	35.0
135	2.0	4.0	4.0	4.0	64.0	4.0	4.0	6.0	9.0	14.0	24.0	34.0
136	2.0	3.0	4.0	4.0	64.0	4.0	4.0	6.0	8.0	14.0	23.0	33.0
137	2.0	3.0	4.0	4.0	64.0	4.0	4.0	5.0	8.0	13.0	23.0	32.0
138	2.0	3.0	4.0	4.0	64.0	4.0	4.0	5.0	8.0	12.0	22.0	32.0
139	2.0	3.0	4.0	4.0	64.0	4.0	4.0	5.0	8.0	12.0	20.0	31.0
140	2.0	3.0	4.0	4.0	64.0	4.0	4.0	5.0	7.0	12.0	20.0	30.0
141	2.0	3.0	4.0	4.0	63.0	4.0	4.0	5.0	8.0	12.0	20.0	30.0
142	2.0	3.0	4.0	4.0	63.0	4.0	4.0	5.0	6.0	12.0	19.0	28.0
143	2.0	3.0	4.0	4.0	63.0	4.0	4.0	4.0	8.0	12.0	20.0	28.0
144	2.0	3.0	3.0	4.0	63.0	4.0	4.0	4.0	7.0	11.0	18.0	27.0
145	2.0	3.0	4.0	4.0	63.0	4.0	4.0	5.0	6.0	10.0	17.0	26.0
146	2.0	2.0	3.0	4.0	63.0	4.0	4.0	5.0	6.0	11.0	16.0	26.0
147	2.0	3.0	3.0	4.0	62.0	4.0	4.0	5.0	7.0	9.0	16.0	25.0
148	2.0	2.0	3.0	4.0	62.0	4.0	4.0	5.0	6.0	10.0	16.0	25.0
149	2.0	2.0	3.0	3.0	62.0	4.0	4.0	5.0	7.0	11.0	16.0	25.0
150	2.0	2.0	2.0	4.0	62.0	4.0	4.0	4.0	7.0	10.0	15.0	23.0
151	2.0	2.0	3.0	3.0	62.0	4.0	4.0	4.0	6.0	9.0	15.0	24.0
152	2.0	2.0	3.0	4.0	61.0	4.0	4.0	4.0	6.0	10.0	16.0	24.0
153	1.0	2.0	2.0	4.0	61.0	4.0	4.0	5.0	6.0	10.0	15.0	23.0
154	2.0	2.0	2.0	4.0	60.0	4.0	4.0	4.0	6.0	10.0	15.0	22.0
155	2.0	2.0	2.0	4.0	60.0	4.0	4.0	4.0	6.0	9.0	16.0	22.0
156	2.0	2.0	2.0	3.0	60.0	4.0	4.0	4.0	6.0	8.0	14.0	21.0
157	2.0	2.0	2.0	3.0	60.0	4.0	4.0	4.0	5.0	8.0	14.0	21.0
158	1.0	2.0	2.0	3.0	60.0	4.0	4.0	4.0	5.0	9.0	14.0	20.0
159	2.0	2.0	2.0	3.0	59.0	4.0	4.0	4.0	5.0	8.0	13.0	19.0
160	1.0	2.0	2.0	3.0	59.0	4.0	4.0	4.0	5.0	10.0	13.0	20.0
161	2.0	2.0	2.0	3.0	58.0	4.0	4.0	4.0	6.0	8.0	13.0	20.0
162	1.0	2.0	2.0	3.0	59.0	4.0	4.0	4.0	6.0	8.0	12.0	18.0
163	1.0	2.0	2.0	3.0	57.0	4.0	4.0	4.0	6.0	8.0	12.0	19.0
164	0.0	2.0	2.0	3.0	56.0	4.0	4.0	4.0	6.0	7.0	12.0	18.0
165	1.0	2.0	2.0	2.0	56.0	4.0	4.0	4.0	6.0	8.0	11.0	17.0
166	0.0	2.0	2.0	3.0	57.0	4.0	4.0	4.0	5.0	7.0	11.0	17.0
167	1.0	2.0	2.0	2.0	57.0	4.0	4.0	4.0	5.0	7.0	11.0	16.0
168	1.0	2.0	2.0	2.0	55.0	4.0	4.0	4.0	5.0	7.0	10.0	16.0
169	0.0	2.0	2.0	2.0	55.0	4.0	4.0	4.0	5.0	6.0	10.0	16.0
170	0.0	2.0	2.0	2.0	55.0	4.0	4.0	4.0	4.0	6.0	10.0	15.0
171	0.0	2.0	2.0	2.0	55.0	4.0	4.0	4.0	4.0	6.0	10.0	14.0
172	0.0	2.0	2.0	2.0	54.0	4.0	4.0	4.0	4.0	6.0	10.0	15.0
173	0.0	2.0	2.0	2.0	54.0	4.0	4.0	4.0	5.0	6.0	9.0	13.0
174	0.0	2.0	2.0	2.0	53.0	4.0	4.0	4.0	4.0	6.0	9.0	13.0
175	0.0	2.0	2.0	2.0	53.0	4.0	4.0	4.0	4.0	6.0	8.0	13.0
176	0.0	2.0	2.0	2.0	53.0	4.0	4.0	4.0	4.0	6.0	9.0	12.0
177	0.0	1.0	2.0	2.0	53.0	4.0	4.0	4.0	4.0	6.0	8.0	13.0
178	0.0	1.0	2.0	2.0	53.0	4.0	4.0	4.0	4.0	6.0	8.0	12.0
179	0.0	1.0	2.0	2.0	52.0	4.0	4.0	4.0	4.0	5.0	7.0	12.0
180	0.0	1.0	2.0	2.0	52.0	4.0	4.0	4.0	4.0	5.0	8.0	10.0
181	0.0	2.0	2.0	2.0	50.0	4.0	4.0	4.0	4.0	5.0	7.0	11.0
182	0.0	1.0	2.0	2.0	50.0	4.0	4.0	4.0	4.0	5.0	7.0	10.0
183	0.0	1.0	2.0	2.0	49.0	4.0	4.0	4.0	4.0	5.0	7.0	10.0
184	0.0	1.0	2.0	2.0	49.0	4.0	4.0	4.0	4.0	5.0	6.0	10.0
185	0.0	0.0	2.0	2.0	48.0	4.0	4.0	4.0	4.0	5.0	6.0	9.0
186	0.0	1.0	2.0	2.0	48.0	4.0	4.0	4.0	4.0	4.0	6.0	9.0
187	0.0	1.0	2.0	2.0	48.0	4.0	4.0	4.0	4.0	5.0	6.0	9.0
188	0.0	1.0	2.0	2.0	47.0	4.0	4.0	4.0	4.0	4.0	7.0	9.0
189	0.0	1.0	2.0	2.0	47.0	4.0	4.0	4.0	4.0	4.0	6.0	9.0
190	0.0	0.0	1.0	2.0	45.0	4.0	4.0	4.0	4.0	4.0	6.0	9.0
191	0.0	1.0	2.0	2.0	46.0	4.0	4.0	4.0	4.0	4.0	6.0	9.0
192	0.0	0.0	1.0	2.0	44.0	4.0	4.0	4.0	4.0	4.0	5.0	8.0
193	0.0	0.0	1.0	2.0	44.0	4.0	4.0	4.0	4.0	4.0	5.0	8.0
194	0.0	0.0	1.0	2.0	44.0	3.0	4.0	4.0	4.0	4.0	6.0	8.0
195	0.0	0.0	1.0	2.0	43.0	3.0	4.0	4.0	4.0	4.0	6.0	7.0
196	0.0	0.0	1.0	2.0	43.0	3.0	4.0	4.0	4.0	4.0	5.0	7.0
197	0.0	0.0	1.0	2.0	42.0	2.0	4.0	4.0	4.0	4.0	5.0	7.0
198	0.0	0.0	0.0	2.0	41.0	3.0	4.0	4.0	4.0	4.0	6.0	7.0
199	0.0	0.0	1.0	2.0	40.0	3.0	4.0	4.0	4.0	4.0	5.0	7.0
200	0.0	0.0	0.0	2.0	41.0	3.0	4.0	4.0	4.0	4.0	5.0	6.0

==> ivb_l3_sim.txt <==
x	B0	B1	B2	B3	B4	B5	B6	B7	B8	B9	B10	B11
0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
1	4.0	61.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
2	4.0	57.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
3	4.0	53.5	63.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
4	4.0	51.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
5	4.0	47.0	61.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
6	4.0	45.0	60.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
7	4.0	43.0	59.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
8	4.0	41.0	58.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
9	4.0	37.0	57.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
10	4.0	35.0	56.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
11	4.0	34.0	54.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
12	4.0	32.5	53.0	61.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
13	4.0	31.0	51.0	60.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0	64.0
14	4.0	28.0	49.0	60.0	64.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0
15	4.0	26.0	48.5	59.0	64.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0
16	4.0	26.0	47.0	58.0	64.0	63.0	64.0	64.0	64.0	64.0	64.0	64.0
17	4.0	24.0	46.0	57.0	64.0	62.0	64.0	64.0	64.0	64.0	64.0	64.0
18	4.0	22.5	44.0	56.0	64.0	62.0	63.0	64.0	64.0	64.0	64.0	64.0
19	4.0	21.5	42.0	56.0	64.0	61.0	63.0	64.0	64.0	64.0	64.0	64.0
20	4.0	20.5	41.0	55.0	64.0	61.0	63.0	64.0	64.0	64.0	64.0	64.0
21	4.0	19.0	40.0	53.0	64.0	61.0	63.0	64.0	64.0	64.0	64.0	64.0
22	4.0	18.0	38.0	53.0	64.0	60.0	63.0	64.0	64.0	64.0	64.0	64.0
23	4.0	18.0	38.0	52.0	64.0	60.0	63.0	64.0	64.0	64.0	64.0	64.0
24	4.0	17.0	36.0	50.0	64.0	59.0	62.0	64.0	64.0	64.0	64.0	64.0
25	4.0	16.0	35.5	50.0	64.0	59.0	62.0	64.0	64.0	64.0	64.0	64.0
26	4.0	15.0	34.0	49.0	64.0	58.0	62.0	63.0	64.0	64.0	64.0	64.0
27	4.0	14.0	32.0	48.0	64.0	57.5	62.0	63.0	64.0	64.0	64.0	64.0
28	4.0	14.0	31.0	47.0	64.0	57.0	61.0	63.0	64.0	64.0	64.0	64.0
29	4.5	14.0	30.0	46.0	64.0	56.0	61.0	63.0	64.0	64.0	64.0	64.0
30	4.0	13.0	29.0	44.0	64.0	55.0	61.0	63.0	64.0	64.0	64.0	64.0
31	4.0	12.0	27.0	44.0	64.0	54.0	60.0	63.0	64.0	64.0	64.0	64.0
32	4.0	12.0	27.0	42.0	64.0	54.0	60.0	63.0	64.0	64.0	64.0	64.0
33	4.0	11.0	27.0	41.0	64.0	53.0	59.0	62.0	64.0	64.0	64.0	64.0
34	4.0	10.0	25.0	40.0	64.0	52.5	59.0	62.0	64.0	64.0	64.0	64.0
35	4.0	10.0	25.0	39.5	64.0	50.5	59.0	62.0	63.0	64.0	64.0	64.0
36	4.0	9.0	23.0	38.0	64.0	51.0	58.0	61.5	63.0	64.0	64.0	64.0
37	4.0	10.0	23.0	37.0	64.0	51.0	58.0	61.0	63.0	64.0	64.0	64.0
38	4.0	9.0	22.0	37.0	64.0	49.0	57.0	61.0	63.0	64.0	64.0	64.0
39	4.0	8.0	21.0	35.0	64.0	48.0	56.0	61.0	63.0	64.0	64.0	64.0
40	4.0	9.0	19.0	34.5	64.0	46.0	56.0	60.5	63.0	64.0	64.0	64.0
41	4.0	8.0	19.0	34.0	64.0	46.0	56.0	60.0	63.0	64.0	64.0	64.0
42	4.0	7.0	18.0	34.0	64.0	46.0	55.0	60.0	63.0	63.0	64.0	64.0
43	4.0	7.0	17.5	31.0	64.0	45.0	54.0	60.0	62.0	64.0	64.0	64.0
44	4.0	8.0	17.0	31.0	64.0	45.0	53.0	59.0	62.0	63.0	64.0	64.0
45	4.0	7.0	17.0	30.0	64.0	44.0	53.0	59.0	62.0	63.0	64.0	64.0
46	4.0	7.0	16.0	30.0	64.0	42.0	52.0	58.0	62.0	63.0	64.0	64.0
47	4.0	7.0	16.0	28.0	64.0	42.0	51.5	58.0	61.0	63.0	64.0	64.0
48	3.0	6.5	14.0	28.0	64.0	40.0	51.0	57.0	61.0	63.0	64.0	64.0
49	4.0	7.0	14.0	26.0	64.0	39.0	49.0	57.0	61.0	63.0	64.0	64.0
50	3.0	6.0	14.0	25.0	64.0	39.0	49.0	57.0	60.0	63.0	64.0	64.0
51	4.0	6.0	13.0	24.0	64.0	38.0	48.0	56.0	60.0	63.0	64.0	64.0
52	4.0	6.0	13.0	24.5	64.0	36.0	47.0	56.0	60.0	63.0	63.0	64.0
53	3.0	6.0	13.5	23.0	64.0	35.0	47.0	54.0	60.0	62.0	63.0	64.0
54	4.0	5.0	12.0	23.5	64.0	36.0	46.0	54.0	59.0	62.0	63.0	64.0
55	4.0	6.0	11.0	21.0	64.0	35.0	45.0	53.0	59.0	62.0	63.0	64.0
56	4.0	5.0	10.0	21.0	64.0	33.0	45.0	53.5	58.0	62.0	63.0	64.0
57	4.0	6.0	11.0	20.0	64.0	32.0	44.0	53.0	58.0	62.0	63.0	64.0
58	4.0	5.0	10.0	20.0	64.0	32.0	43.0	52.0	58.0	61.0	63.0	64.0
59	4.0	5.0	10.0	20.0	64.0	32.0	42.0	51.0	58.0	61.0	63.0	64.0
60	3.0	5.0	9.0	18.0	64.0	30.0	42.0	51.0	57.0	61.0	63.0	63.5
61	4.0	5.0	10.0	18.0	64.0	30.0	41.0	51.0	56.0	61.0	63.0	64.0
62	4.0	5.0	9.0	18.0	64.0	28.0	40.0	50.0	56.0	60.0	62.0	64.0
63	4.0	5.0	8.0	18.0	64.0	28.0	38.0	50.0	56.0	60.0	63.0	63.5
64	4.0	5.0	9.0	17.0	64.0	27.0	39.0	49.0	56.0	60.0	62.0	63.0
65	4.0	5.0	9.0	16.0	64.0	26.0	38.0	48.0	55.0	59.0	62.0	63.0
66	4.0	4.0	9.0	15.0	64.0	25.5	37.0	48.0	54.0	59.0	62.0	63.0
67	4.0	5.0	9.0	15.0	64.0	26.0	36.0	46.0	54.0	59.0	62.0	63.0
68	4.0	4.0	8.0	15.0	64.0	25.0	35.5	45.0	53.0	58.0	61.0	63.0
69	4.0	4.0	7.5	14.0	64.0	24.0	35.0	45.0	52.0	58.0	61.0	63.0
70	4.0	5.0	7.0	14.0	64.0	23.5	35.0	44.5	52.0	57.5	61.0	63.0
71	4.0	5.0	7.0	13.0	64.0	22.0	33.0	44.0	52.0	57.0	61.0	63.0
72	4.0	4.0	7.0	13.0	64.0	21.0	32.0	43.0	51.0	57.0	60.0	62.0
73	4.0	4.0	7.0	13.0	64.0	22.0	31.0	42.0	50.5	57.0	60.0	62.0
74	4.0	4.0	7.0	12.0	64.0	22.0	31.5	41.0	51.0	56.0	60.0	62.0
75	4.0	4.0	6.0	12.0	64.0	21.0	31.0	42.0	50.0	56.0	60.0	62.0
76	3.0	4.0	6.0	11.0	64.0	20.0	30.0	41.0	49.0	55.0	59.5	62.0
77	4.0	4.0	6.0	11.0	64.0	20.0	30.0	39.5	49.0	55.0	59.0	62.0
78	4.0	3.0	6.0	11.0	64.0	19.0	29.0	39.0	48.0	55.0	59.0	61.0
79	4.0	4.0	6.0	11.0	64.0	18.0	28.0	39.0	47.0	54.0	59.0	61.0
80	4.0	4.0	6.0	10.5	64.0	19.0	28.0	38.0	46.5	54.0	59.0	61.0
81	4.0	4.0	6.0	10.0	64.0	18.0	27.0	36.0	46.0	53.5	58.0	61.0
82	4.0	4.0	6.0	9.5	64.0	16.0	26.0	37.0	45.5	52.0	57.0	61.0
83	4.0	4.0	5.0	9.0	64.0	17.0	25.0	35.5	44.0	52.0	57.0	61.0
84	3.0	4.0	5.0	9.0	64.0	15.5	25.0	35.0	43.0	51.0	57.0	60.0
85	3.0	4.0	5.0	9.0	64.0	16.0	24.0	34.0	43.5	51.0	57.0	60.0
86	4.0	4.0	5.0	9.0	64.0	15.0	24.0	33.0	43.0	50.5	56.0	60.0
87	3.0	4.0	5.0	9.0	64.0	14.0	23.0	32.0	42.0	50.0	56.0	60.0
88	3.0	4.0	5.0	8.0	64.0	14.0	22.5	33.0	41.0	50.0	55.0	60.0
89	4.0	4.0	5.0	8.0	64.0	14.0	22.0	32.0	41.0	49.0	55.0	59.0
90	3.0	4.0	6.0	8.0	64.0	13.0	21.0	31.0	41.0	49.0	55.0	59.0
91	3.0	3.0	5.0	8.0	64.0	13.0	21.0	31.0	39.0	47.0	54.0	59.0
92	3.0	4.0	5.0	7.0	64.0	13.0	20.0	29.0	40.0	47.0	54.0	57.5
93	4.0	4.0	5.0	8.0	64.0	12.5	20.0	28.0	39.0	46.0	54.0	58.0
94	4.0	4.0	4.0	7.5	64.0	12.5	19.0	29.0	38.5	45.5	52.5	58.0
95	3.0	4.0	4.0	7.0	64.0	12.0	19.0	28.0	37.0	46.0	52.0	57.0
96	4.0	4.0	4.5	7.0	64.0	12.0	19.0	27.0	37.0	45.0	52.0	56.5
97	4.0	4.0	4.0	7.0	64.0	11.0	18.0	26.0	37.0	44.0	51.0	56.0
98	3.0	4.0	4.0	7.0	64.0	11.0	18.0	26.0	35.0	45.0	51.5	57.0
99	3.0	3.0	4.0	6.5	64.0	11.0	17.0	25.5	35.5	43.5	51.0	56.0
100	4.0	3.0	4.0	7.0	64.0	11.0	17.5	25.0	34.0	42.0	50.0	55.0
101	3.0	4.0	5.0	7.0	64.0	10.0	17.0	24.5	35.0	42.0	49.0	55.0
102	3.0	4.0	5.0	6.0	64.0	9.0	16.0	24.0	33.0	42.0	49.0	55.0
103	3.0	3.0	5.0	6.0	64.0	9.0	16.0	23.0	33.0	40.0	49.0	54.0
104	3.0	4.0	4.0	7.0	64.0	10.0	14.5	22.5	32.0	40.0	48.0	53.0
105	3.0	4.0	4.0	6.0	64.0	8.0	15.0	23.0	31.0	39.0	48.0	53.0
106	3.0	4.0	4.0	5.0	64.0	9.0	15.0	22.0	30.0	40.0	47.0	53.5
107	3.0	3.0	4.0	5.0	64.0	9.0	14.0	22.0	30.0	39.0	47.0	53.0
108	3.0	3.0	4.0	6.0	64.0	8.0	14.0	21.0	30.0	38.5	46.0	53.0
109	3.0	4.0	4.0	6.0	64.0	9.0	14.0	20.0	30.0	38.0	45.0	52.0
110	3.0	3.0	4.0	5.0	64.0	8.0	14.0	20.0	29.0	36.0	45.0	52.0
111	3.5	4.0	4.0	5.0	64.0	8.0	13.0	19.0	28.0	37.0	45.0	51.0
112	3.0	3.0	4.0	5.0	64.0	8.0	13.0	19.5	26.0	36.0	44.0	50.0
113	3.0	3.0	4.0	5.0	64.0	8.0	12.0	19.0	27.0	36.0	44.0	51.0
114	3.0	3.0	4.0	5.0	64.0	8.0	12.0	19.0	27.0	35.0	43.0	49.0
115	2.0	4.0	3.0	5.0	63.0	7.0	11.0	17.5	27.0	34.0	42.5	49.0
116	3.0	3.0	4.0	5.0	63.0	8.0	11.0	17.0	25.0	33.0	42.0	49.0
117	3.0	3.0	3.0	5.0	63.0	7.0	11.0	17.0	24.0	33.0	41.5	48.0
118	2.0	3.0	4.0	4.0	63.0	7.0	11.0	16.0	24.0	32.0	41.0	48.0
119	3.0	3.0	4.0	4.5	63.0	7.0	10.0	15.0	23.0	32.5	40.0	47.5
120	3.0	3.0	4.0	4.0	63.0	7.0	10.5	16.0	23.0	32.0	40.0	47.0
121	3.0	3.0	4.0	4.0	63.0	7.0	10.0	15.0	22.0	32.0	39.0	46.0
122	2.0	3.0	4.0	4.0	63.0	6.0	10.0	15.0	23.0	31.0	38.0	46.0
123	3.0	3.0	4.0	5.0	63.0	6.0	10.0	15.0	22.0	29.0	39.0	46.0
124	3.0	3.0	3.5	4.0	63.0	6.0	9.0	14.0	21.0	29.0	37.0	45.0
125	2.0	3.0	3.0	4.0	63.0	6.0	10.0	15.0	21.0	29.0	37.0	44.0
126	3.0	3.0	4.0	4.0	63.0	6.0	9.0	14.0	20.0	27.5	36.0	45.0
127	2.0	3.0	4.0	4.0	63.0	6.0	9.0	13.0	21.0	27.0	35.0	43.0
128	2.5	3.0	4.0	4.0	62.0	6.0	9.0	13.0	20.0	27.0	36.0	43.0
129	2.0	3.0	3.0	4.0	62.5	5.5	8.0	13.0	20.0	27.0	35.0	42.5
130	2.0	3.0	3.0	4.0	62.0	5.0	8.0	12.0	19.0	26.0	34.0	41.0
131	2.0	3.0	3.0	4.0	62.0	5.5	8.0	13.0	19.0	26.0	33.0	41.0
132	2.0	2.0	3.0	4.0	62.0	5.0	8.0	12.0	19.0	26.0	33.0	41.0
133	2.0	2.0	3.0	4.0	62.0	5.0	7.5	12.0	18.0	25.0	33.5	40.5
134	2.0	3.0	3.0	4.0	62.0	6.0	7.0	11.0	18.0	25.0	32.0	40.0
135	2.0	3.0	3.0	4.0	62.0	5.0	7.0	11.0	17.0	24.0	32.0	39.0
136	2.5	3.0	3.0	4.0	62.0	5.0	7.0	11.0	17.0	24.0	32.0	38.0
137	2.0	3.0	3.0	4.0	62.0	5.0	7.0	11.0	16.5	23.0	31.0	39.0
138	2.0	3.0	3.0	4.0	61.0	5.0	7.0	11.0	16.0	22.5	31.0	38.0
139	2.0	2.0	3.0	3.0	61.0	5.0	7.0	10.0	16.0	22.5	30.0	38.0
140	2.0	2.0	3.0	4.0	61.0	5.0	7.0	10.0	15.0	21.0	29.0	37.0
141	2.0	2.0	3.0	3.0	61.0	5.0	7.0	10.0	15.0	21.0	29.0	36.0
142	2.0	2.0	3.0	3.0	61.0	4.0	7.0	9.5	15.0	21.0	29.0	36.0
143	2.0	3.0	3.0	4.0	61.0	5.0	6.0	10.0	14.0	20.0	28.0	35.0
144	2.0	2.0	3.0	3.0	60.0	5.0	6.0	9.0	14.5	19.0	28.0	34.0
145	2.0	2.0	3.0	4.0	61.0	4.0	6.0	9.0	13.0	19.0	27.0	34.0
146	2.0	2.0	3.0	3.0	60.0	5.0	6.0	9.0	13.0	20.0	27.0	34.0
147	2.0	2.0	3.0	3.0	61.0	5.0	6.0	9.0	12.0	19.0	26.0	33.0
148	2.0	2.0	3.0	3.0	60.0	4.0	6.5	8.0	13.0	18.0	26.0	33.0
149	2.0	2.0	3.0	3.0	59.5	4.0	5.0	8.0	13.0	17.0	24.0	33.0
150	2.0	2.0	3.0	3.0	60.0	4.0	6.0	8.0	12.5	17.0	25.0	32.0
151	2.0	2.0	3.0	3.0	59.0	4.5	5.5	8.0	12.0	17.0	25.0	31.0
152	2.0	2.0	2.0	3.0	60.0	4.0	6.0	8.0	12.0	18.0	23.0	31.0
153	1.0	2.0	3.0	3.0	60.0	4.0	6.0	7.5	10.0	17.0	23.0	30.0
154	2.0	2.0	2.0	3.0	59.0	4.0	5.0	8.0	11.0	16.0	23.0	29.0
155	2.0	2.0	2.0	3.0	58.0	4.0	5.0	7.0	11.0	16.0	21.0	29.0
156	1.0	2.0	2.0	3.0	58.0	4.0	5.0	7.0	11.0	15.0	23.0	29.0
157	2.0	2.0	2.0	3.0	58.0	4.0	5.0	7.0	11.0	15.0	21.0	28.5
158	2.0	2.0	2.5	3.0	58.0	4.0	5.0	7.0	11.0	15.0	20.0	28.0
159	2.0	2.0	2.0	3.0	58.0	4.0	6.0	7.0	11.0	15.0	21.0	28.0
160	1.0	2.0	3.0	3.0	57.5	4.0	5.0	7.0	10.0	14.0	20.0	26.5
161	1.0	2.0	2.0	3.0	57.0	4.0	5.0	6.0	10.0	14.0	20.0	27.0
162	1.0	2.0	2.0	3.0	57.0	4.0	5.0	7.0	9.5	13.5	20.0	25.0
163	1.0	2.0	2.0	3.0	56.0	4.0	5.0	6.0	9.0	13.0	19.0	26.0
164	1.0	2.0	2.0	3.0	57.0	4.0	5.0	6.0	9.0	14.0	18.5	25.0
165	1.0	2.0	2.0	3.0	56.0	3.0	4.5	5.0	9.0	13.0	18.0	24.0
166	1.0	2.0	2.0	3.0	56.0	4.0	5.0	7.0	9.0	13.0	18.0	24.0
167	1.0	1.0	2.5	3.0	56.0	4.0	5.0	6.0	8.0	12.0	18.0	25.0
168	1.0	2.0	2.0	3.0	55.0	3.0	4.0	6.0	8.0	12.0	17.0	24.0
169	1.0	2.0	2.0	3.0	54.0	3.0	4.0	6.0	8.0	11.0	16.0	22.5
170	1.0	1.5	2.0	3.0	55.0	3.5	4.0	6.0	8.0	12.0	17.0	23.0
171	1.0	1.0	2.0	2.0	54.0	3.0	4.0	6.0	8.0	11.0	16.0	23.0
172	1.0	2.0	2.0	2.5	54.0	3.0	4.0	6.0	8.0	11.0	16.0	21.0
173	1.0	1.0	2.0	2.0	54.0	3.0	4.0	5.5	7.0	10.0	16.0	21.0
174	1.0	1.0	2.0	3.0	54.0	4.0	4.0	5.0	7.0	10.0	16.0	22.0
175	1.0	1.0	2.0	2.0	53.0	3.0	5.0	5.0	8.0	10.0	16.0	21.0
176	1.0	1.0	2.0	2.0	53.0	3.5	4.0	5.0	7.0	10.0	15.0	21.0
177	1.0	2.0	2.0	2.0	53.0	3.5	4.0	5.5	7.0	10.0	14.5	19.0
178	1.0	1.0	2.0	2.0	52.0	3.0	4.0	6.0	7.0	10.0	14.0	20.0
179	1.0	1.0	2.0	2.0	52.0	3.0	4.0	5.0	7.0	10.0	15.0	19.0
180	1.0	1.0	2.0	2.0	52.0	3.0	4.0	5.0	7.0	10.0	14.5	19.0
181	1.0	1.0	2.0	2.0	51.0	3.0	4.0	5.0	7.0	9.0	13.5	19.0
182	1.0	1.0	2.0	2.0	51.0	3.0	4.0	5.0	7.0	9.0	14.0	18.0
183	1.0	1.0	2.0	2.0	50.0	3.0	4.0	5.0	6.0	9.0	14.0	18.0
184	1.0	1.0	2.0	2.0	50.0	3.0	4.0	4.0	6.0	9.0	13.0	18.0
185	1.0	1.0	2.0	2.0	50.5	3.0	3.0	4.0	7.0	9.0	12.0	17.0
186	1.0	1.0	1.5	2.0	50.0	3.0	3.0	5.0	6.0	9.0	12.0	17.0
187	1.0	1.0	1.0	2.0	49.0	3.0	4.0	4.0	6.0	9.0	11.5	17.0
188	1.0	1.0	2.0	2.0	49.0	3.0	4.0	4.0	6.0	7.0	12.0	16.0
189	1.0	1.0	1.0	2.0	49.0	3.0	3.0	4.0	6.0	8.0	12.0	16.0
190	1.0	1.0	1.0	2.0	48.0	3.0	4.0	4.5	5.0	8.0	11.0	15.5
191	1.0	1.0	2.0	2.0	47.0	3.0	4.0	4.0	6.0	8.0	11.0	16.0
192	0.0	1.0	1.0	2.0	47.0	3.0	3.0	4.0	6.0	8.0	11.0	15.0
193	0.0	1.0	1.0	2.0	46.0	3.0	3.0	4.0	5.0	7.0	10.0	15.0
194	0.5	1.0	1.0	2.0	46.0	2.5	3.0	4.0	5.0	7.0	10.0	15.0
195	0.0	1.0	1.0	2.0	46.0	3.0	3.0	4.0	5.0	7.0	10.0	14.0
196	1.0	1.0	1.0	2.0	46.0	3.0	3.0	4.0	5.5	7.0	10.0	14.0
197	0.0	1.0	1.0	2.0	45.0	3.0	3.0	4.0	5.0	7.0	10.0	14.0
198	1.0	1.0	1.0	2.0	44.5	3.0	3.0	4.0	6.0	7.0	9.0	14.0
199	0.0	1.0	1.0	2.0	45.0	2.0	3.0	4.0	5.0	7.0	10.0	13.0
